ClioQuery: Interactive Query-Oriented Text Analytics for Comprehensive Investigation of Historical News Archives

Historians and archivists often find and analyze the occurrences of query words in newspaper archives, to help answer fundamental questions about society. But much work in text analytics focuses on helping people investigate other textual units, such as events, clusters, ranked documents, entity relationships, or thematic hierarchies. Informed by a study into the needs of historians and archivists, we thus propose ClioQuery, a text analytics system uniquely organized around the analysis of query words in context. ClioQuery applies text simplification techniques from natural language processing to help historians quickly and comprehensively gather and analyze all occurrences of a query word across an archive. It also pairs these new NLP methods with more traditional features like linked views and in-text highlighting to help engender trust in summarization techniques. We evaluate ClioQuery with two separate user studies, in which historians explain how ClioQuery's novel text simplification features can help facilitate historical research. We also evaluate with a separate quantitative comparison study, which shows that ClioQuery helps crowdworkers find and remember historical information. Such results suggest possible new directions for text analytics in other query-oriented settings.

==> supplemental_materials/README.txt <==
This document describes supplemental materials for the paper "ClioQuery: Interactive Query-Oriented Text Analytics for Comprehensive Investigation of Historical News Archives" from Abram Handler, Narges Mahyar and Brendan O'Connor. The paper was published in ACM Transactions on Interactive Intelligent Systems (TiiS).

1. Supplemental_Needfinding_Interview_Script.pdf contains the interview script for our Needfinding Study (Section 3).

2. Supplemental_Expert_Interview_Script.pdf contains the interview script for our Expert Interview Study (Section 5 and 6).

3. Supplemental_Codebook.pdf contains the codebook used to analyze results for our Expert Interview Study (Section 5 and 6).

4. Supplemental_Crowd_Study.pdf contains screenshots of our experiment on Amazon Mechanical Turk (Section 9).

